Configuration Validation with Large Language Models

Misconfigurations are major causes of software failures. Existing practices rely on developer-written rules or test cases to validate configurations, which are expensive. Machine learning (ML) for configuration validation is considered a promising direction, but has been facing challenges such as the need of large-scale field data and system-specific models. Recent advances in Large Language Models (LLMs) show promise in addressing some of the long-lasting limitations of ML-based configuration validation. We present a first analysis on the feasibility and effectiveness of using LLMs for configuration validation. We empirically evaluate LLMs as configuration validators by developing a generic LLM-based configuration validation framework, named Ciri. Ciri employs effective prompt engineering with few-shot learning based on both valid configuration and misconfiguration data. Ciri checks outputs from LLMs when producing results, addressing hallucination and nondeterminism of LLMs. We evaluate Ciri's validation effectiveness on eight popular LLMs using configuration data of ten widely deployed open-source systems. Our analysis (1) confirms the potential of using LLMs for configuration validation, (2) explores design space of LLMbased validators like Ciri, and (3) reveals open challenges such as ineffectiveness in detecting certain types of misconfigurations and biases towards popular configuration parameters.

==> scripts/client_key.json <==
{
    "type": "service_account",
    "project_id": "innate-rite-376220",
    "private_key_id": "ba0bd4b18969729f2d6526f8e66bfdfe267a2cda",
    "private_key": "-----BEGIN PRIVATE KEY-----\nMIIEvQIBADANBgkqhkiG9w0BAQEFAASCBKcwggSjAgEAAoIBAQC1dSA1/xE+0zYX\nrxtSfZ52YExDeFX/aJbB5vfN9+C2M06bEy/MAYSCDgPYjHzeVUFOxEzGhGrEFbZL\n4uQFw/cNpBAVYYT30y1mHpQFWvxpkRzySaLlJ/+WUnsgTbIFgPWyFRoAu5EONNfp\nUQgEjcuZW75OSTLfibjzhQxcL50wc3TnqLDaqs2JAZdvhJAS1NX0kr4earLOst3L\nEvpdK6zoQGO4BPyNmGaTtMh25nsfxGpFAXefycRnijQLAdMv9Mnre9JcH6VAt5D5\nAWciXcesGv8UUaMnZtu4DSCEVDrSPeB66mI7zKE0IBuZX43Cvaoetr47j4LFaiBn\nirTvnL6XAgMBAAECggEAQT8NRv0hKVLu11NKYr3ylaQIqBYD7iOgWbaAEhp4PWtz\nb0VV4WgGSnFZpqrVV2iWZAknhhYlAb7A3saFsSEGm2wLsHRxSF8xqs+B7+8IZbkd\nDG232ego+ddMmI/3XA1DyzXVNMA85zvPCwDs/h4yQEGBy0p8tW4jB8UmbZtdTQcL\nq4Vcdp+Vd3IIIdGXqg67pABUZAyXmiuINML/T7Z0S5JxCZK7/FdoQv81gem1677r\nyueH66LleMoiLIr9DUorNuV5cKkgd+DJ63zyue8SKWPZM+1H5waE6Ke2ruL6zvjK\nQ/8032Wq1/pbLCiOCHVXMIYsj/2QWI6V5Wt2ZIqrsQKBgQDiMFR0vuWr65bHxIr1\nVeheLeWps3fVJVPTNMg4Rriu6HvlGUBNxzeZkWvDDFUaJtXP66DgHgNA1kPniaPu\n0GDGeyjj3Z0s/2coZWBzFPKp0Adxh57PxZrHJZgctCqIOhBKyluwT0uueMA5lem/\na4plqVIvDXQjGZwfhtZ+b2Rz3wKBgQDNX40SurQbbB+xt/iI2XgGSYn5raxEbv0t\noTfz2JKmBo9l0YlGT10L3HQDgMKBcxKnPDdKWiAax+lqbVfr6N6bq1PO0030L8nS\natvzd5GNCE1Ghqn8EBDkE0J5UV3xoBoakHYXJ6ZkbEvka21wYahm+T1wSw6VaXCd\ngjVv5J7MSQKBgHbuqrnoVqObcOEBu39c+J3szEH7GBt/USBRNKZCqYFuxRalvGYp\nRlb9XAhnR6hEm1CEuUafAV7qSzJH8Wb1Mq2qvMl0Ed1DPl7DT3+zmBUqSX+srBjb\n8pKcdetB4MtYnJB27tc6GrVW0Nx2sz3vsgnailgrXtHF+Y2qPMamk89JAoGAcrGC\nH4uVOhtQN/f+HK8WkKxRGdcb9bvmOK1oig3RGFdhjgNPHq0D0bP0NmCaP6D8Mdk3\nJ5bdhxdOC9m02FLcvyMXUtI/HrfxhkmXPIjyCEkynshl9hci17zJyubeCCrZaSx0\nRsol6r9wQsib/b8MRTW8UhIYuuh/s/cb0Llk1cECgYEAyrBX/b9eypRl9OQZt+H/\nCX/Eb3BPaMT8eR+tft0iV70Rar8QCAPDLvhBQNnZU7yNxrn8HzpdooenH24/wHaa\nuzrHwYvHuWt/L0kPWase3D5lL/ab74c8zIl3Emh5scZtPKbISkscqTl9bx9H3+ZC\nvaGoZuZLk31zpMbSuYj+fHM=\n-----END PRIVATE KEY-----\n",
    "client_email": "pythonsheet@innate-rite-376220.iam.gserviceaccount.com",
    "client_id": "104916875184832434456",
    "auth_uri": "https://accounts.google.com/o/oauth2/auth",
    "token_uri": "https://oauth2.googleapis.com/token",
    "auth_provider_x509_cert_url": "https://www.googleapis.com/oauth2/v1/certs",
    "client_x509_cert_url": "https://www.googleapis.com/robot/v1/metadata/x509/pythonsheet%40innate-rite-376220.iam.gserviceaccount.com"
}  

==> scripts/table3.csv <==
Metrics,HCommonCd,HBaseCd,AlluxioCd,avgCd,HCommonCc,HBaseCc,AlluxioCc,avgCc,HCommonTd,HBaseTd,AlluxioTd,avgTd
CA,249,328,100,225.67,37,38,14,29.67,18,40,18,25.33
WA,598,419,266,427.67,397,305,437,379.67,0,0,0,0
EA,1943,1833,2194,1990,2356,2237,2109,2234,2772,2540,2542,2618
Precision,29.40%,43.91%,27.32%,33.54%,8.53%,11.08%,3.10%,7.57%,100.00%,100.00%,100.00%,100.00%
CVC,8.92%,12.71%,3.91%,8.51%,1.33%,1.47%,0.55%,1.12%,0.65%,1.55%,0.70%,0.97%
Once,41.22%,44.96%,26.56%,37.58%,11.11%,11.24%,4.69%,9.01%,0.72%,1.55%,0.78%,1.02%
Major,2.87%,8.14%,0.00%,3.67%,0.00%,0.00%,0.00%,0.00%,0.72%,1.55%,0.78%,1.02%
Every,0.00%,0.00%,0.00%,0.00%,0.00%,0.00%,0.00%,0.00%,0.36%,1.55%,0.39%,0.77%

==> scripts/table4.csv <==
Metrics,HCommonCd,HBaseCd,AlluxioCd,avgCd,HCommonCc,HBaseCc,AlluxioCc,avgCc,HCommonTd,HBaseTd,AlluxioTd,avgTd
CA,1329,1192,901,1140.67,N/A,N/A,264,264.00,478,369,595,480.67
WA,896,666,1137,899.67,N/A,N/A,2275,"2,275.00",278,10,243,177.00
EA,565,722,522,603.00,N/A,N/A,21,21.00,2034,2201,1722,1985.67
Precision,59.73%,64.16%,44.21%,56.03%,N/A,N/A,10.40%,10.40%,63.23%,97.36%,71.00%,77.20%
CVC,47.63%,46.20%,35.20%,43.01%,N/A,N/A,10.31%,10.31%,17.13%,14.30%,23.24%,18.22%
Once,77.42%,75.19%,66.41%,73.01%,N/A,N/A,28.52%,28.52%,20.07%,15.12%,26.56%,20.58%
Major,45.16%,45.35%,31.64%,40.72%,N/A,N/A,7.42%,7.42%,16.13%,14.34%,23.05%,17.84%
Every,16.85%,22.87%,11.72%,17.15%,N/A,N/A,0.78%,0.78%,14.34%,13.57%,20.70%,16.20%
